Linear-nonlinear duality for circuit design on quantum computing platforms

Beam splitters (BSs) and optical parametric amplifiers (OPAs) can be described using Lie groups $SU(2)$ and $SU(1,1)$. Here, we show that the dynamical trajectories of these devices are connected via a Wick rotation on their respective group manifolds. This yields an exact amplitude-level duality between BSs of transmittance $\eta$ and OPAs of gain $g=1/\eta$. This geometric correspondence admits a compact tensor-network formulation, which we use to construct a circuit-model protocol that reproduces PDC transition amplitudes. This construction naturally leads to finite-dimensional, truncated PDC unitaries that exactly reproduce the first $q$ amplitudes of an ideal parametric amplifier. Our results demonstrate that key amplitude-level features of nonlinear optical processes can be simulated using only native single-qubit unitaries and measurement-based primitives on existing digital quantum hardware. This extends PDC-inspired entanglement-generation mechanisms beyond photonic architectures.

==> figures/Circuit_scheme_v2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={big_box}] (0) at (-2.75, 0) {$E_{P}\circ E_{B}^{-1}$};
		\node [style={big_box}] (1) at (2.75, 0) {$E_{B}\circ E_{P}^{-1}$};
		\node [style={small_box}] (3) at (0, 1.25) {$R_{y}$};
		\node [style={small_box}] (4) at (0, 0) {$R_{y}$};
		\node [style=none] (6) at (-2.75, 1.25) {};
		\node [style=none] (7) at (-2.75, -1.25) {};
		\node [style=none] (8) at (-2.75, -1.75) {};
		\node [style=none] (10) at (2.75, 1.25) {};
		\node [style=none] (11) at (2.75, -1.25) {};
		\node [style=none] (12) at (2.75, -1.75) {};
		\node [style=none] (13) at (0, -0.75) {.};
		\node [style=none] (14) at (0, -1) {.};
		\node [style=none] (15) at (5.75, 1.25) {};
		\node [style=none] (16) at (5.75, 0.75) {};
		\node [style=none] (17) at (5.75, 0.25) {};
		\node [style=none] (18) at (5.75, -0.25) {};
		\node [style=none] (20) at (2.75, 0.75) {};
		\node [style=none] (21) at (2.75, 0.25) {};
		\node [style=none] (22) at (2.75, -0.25) {};
		\node [style=none] (23) at (2.75, -0.75) {};
		\node [style=none] (24) at (4.75, 0.5) {.};
		\node [style=none] (25) at (4.75, 0.25) {.};
		\node [style=none] (26) at (4.75, 0) {.};
		\node [style=none] (27) at (4.75, -0.75) {};
		\node [style=none] (30) at (4.75, -1.75) {};
		\node [style=none] (31) at (4.75, -1) {.};
		\node [style=none] (32) at (4.75, -1.25) {.};
		\node [style=none] (33) at (4.75, -1.5) {.};
		\node [style=none] (36) at (-5.25, -1.25) {};
		\node [style=none] (37) at (-5, -1.75) {};
		\node [style=none] (38) at (-2.75, 1.25) {};
		\node [style=none] (39) at (-2.75, 0.75) {};
		\node [style=none] (40) at (-2.75, 0.25) {};
		\node [style=none] (41) at (-2.75, -0.25) {};
		\node [style=none] (45) at (-5.25, -0.75) {};
		\node [style=none] (46) at (-5, 0.5) {.};
		\node [style=none] (47) at (-5, 0.25) {.};
		\node [style=none] (48) at (-5, 0) {.};
		\node [style=none] (49) at (-2.75, -0.75) {};
		\node [style=none] (50) at (-2.75, -1.25) {};
		\node [style=none] (51) at (-2.75, -1.75) {};
		\node [style=none] (52) at (-5, -1) {.};
		\node [style=none] (53) at (-5, -1.25) {.};
		\node [style=none] (54) at (-5, -1.5) {.};
		\node [style=none] (57) at (-8, -3.5) {};
		\node [style=none] (58) at (-8, -4) {};
		\node [style=none] (59) at (-8, -3) {};
		\node [style=none] (60) at (-7.5, -3) {};
		\node [style=none] (62) at (-7.25, -4) {};
		\node [style=none] (63) at (-7.75, -3.25) {.};
		\node [style=none] (64) at (-7.75, -3.5) {.};
		\node [style=none] (65) at (-7.75, -3.75) {.};
		\node [style=none] (66) at (5.75, -5.25) {};
		\node [style=none] (67) at (5.75, -5.75) {};
		\node [style=none] (68) at (-8, -5.25) {};
		\node [style=none] (69) at (-8, -5.75) {};
		\node [style=none] (70) at (-8, -4.75) {};
		\node [style=none] (71) at (5.75, -4.75) {};
		\node [style=none] (72) at (5.75, -5.25) {};
		\node [style=none] (73) at (5.75, -5.75) {};
		\node [style=none] (74) at (-7.75, -5) {.};
		\node [style=none] (75) at (-7.75, -5.25) {.};
		\node [style=none] (76) at (-7.75, -5.5) {.};
		\node [style=none] (88) at (-7.25, -1.25) {};
		\node [style=none] (89) at (-7.5, -1.75) {};
		\node [style=none] (90) at (-8.5, -1.25) {};
		\node [style=none] (91) at (-8.5, -1.75) {};
		\node [style=none] (92) at (-8.5, -0.75) {};
		\node [style=none] (93) at (-7.25, -0.75) {};
		\node [style=none] (94) at (-7.25, -1.25) {};
		\node [style=none] (95) at (-7.5, -1.75) {};
		\node [style=none] (96) at (-7.75, -1) {.};
		\node [style=none] (97) at (-7.75, -1.25) {.};
		\node [style=none] (98) at (-7.75, -1.5) {.};
		\node [style=none] (99) at (4.75, -3.5) {};
		\node [style=none] (100) at (4.75, -4) {};
		\node [style=none] (101) at (-5.25, -3.5) {};
		\node [style=none] (102) at (-5.25, -4) {};
		\node [style=none] (103) at (-5, -3) {};
		\node [style=none] (104) at (4.75, -3) {};
		\node [style=none] (105) at (4.75, -3.5) {};
		\node [style=none] (106) at (4.75, -4) {};
		\node [style=none] (107) at (-5, -3.25) {.};
		\node [style=none] (108) at (-5, -3.5) {.};
		\node [style=none] (109) at (-5, -3.75) {.};
		\node [style=none] (134) at (-8.5, 1.25) {};
		\node [style=none] (135) at (-5.25, 1.25) {};
		\node [style=none] (136) at (-5.25, 0.75) {};
		\node [style=none] (137) at (-5.25, 0.25) {};
		\node [style=none] (138) at (-5.25, -0.25) {};
		\node [style=none] (139) at (-8.5, 0.75) {};
		\node [style=none] (140) at (-8.5, 0.25) {};
		\node [style=none] (141) at (-8.5, -0.25) {};
		\node [style=none] (142) at (-7.75, 0.5) {.};
		\node [style=none] (143) at (-7.75, 0.25) {.};
		\node [style=none] (144) at (-7.75, 0) {.};
		\node [style=none] (145) at (-8.25, -3) {};
		\node [style=none] (146) at (-8.25, -5.75) {};
		\node [style=none] (147) at (-8, -4) {};
		\node [style=none] (148) at (-8, -4.75) {};
		\node [style=none] (149) at (5, -0.75) {};
		\node [style=none] (150) at (5, -4) {};
		\node [style=none] (151) at (5, -1.75) {};
		\node [style=none] (152) at (5, -3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (10.center);
		\draw (7.center) to (11.center);
		\draw (8.center) to (12.center);
		\draw (0) to (1);
		\draw [style={red_edge}] (10.center) to (15.center);
		\draw [style={red_edge}] (20.center) to (16.center);
		\draw [style={red_edge}] (22.center) to (18.center);
		\draw [style={blue_edge}] (12.center) to (30.center);
		\draw [style={blue_edge}] (23.center) to (27.center);
		\draw [style={blue_edge}] (37.center) to (51.center);
		\draw [style={blue_edge}] (45.center) to (49.center);
		\draw [style={blue_edge}] (58.center) to (62.center);
		\draw [style={blue_edge}] (59.center) to (60.center);
		\draw [style={blue_edge}] (69.center) to (73.center);
		\draw [style={blue_edge}] (70.center) to (71.center);
		\draw [style={blue_edge}] (91.center) to (95.center);
		\draw [style={blue_edge}] (92.center) to (93.center);
		\draw [style={blue_edge}] (102.center) to (106.center);
		\draw [style={blue_edge}] (103.center) to (104.center);
		\draw [style={red_edge}] (134.center) to (135.center);
		\draw [style={red_edge}] (139.center) to (136.center);
		\draw [style={red_edge}] (141.center) to (138.center);
		\draw [style={red_edge}] (135.center) to (38.center);
		\draw [style={red_edge}] (136.center) to (39.center);
		\draw [style={red_edge}] (138.center) to (41.center);
		\draw [style={blue_edge}] (59.center) to (145.center);
		\draw [style={blue_edge}, bend right=75, looseness=1.25] (145.center) to (146.center);
		\draw [style={blue_edge}] (146.center) to (69.center);
		\draw [style={blue_edge}] (58.center) to (147.center);
		\draw [style={blue_edge}, bend left=270, looseness=1.50] (147.center) to (148.center);
		\draw [style={blue_edge}] (148.center) to (70.center);
		\draw [style={blue_edge}] (27.center) to (149.center);
		\draw [style={blue_edge}, in=0, out=0, looseness=1.50] (149.center) to (150.center);
		\draw [style={blue_edge}] (150.center) to (106.center);
		\draw [style={blue_edge}] (30.center) to (151.center);
		\draw [style={blue_edge}, bend left=90, looseness=1.50] (151.center) to (152.center);
		\draw [style={blue_edge}] (104.center) to (152.center);
		\draw [style={blue_edge}, in=180, out=0, looseness=0.50] (60.center) to (45.center);
		\draw [style={blue_edge}, in=-180, out=0, looseness=0.50] (62.center) to (37.center);
		\draw [style={white_edge}, in=165, out=-15, looseness=0.75] (95.center) to (102.center);
		\draw [style={white_edge}, in=165, out=0, looseness=0.25] (93.center) to (103.center);
		\draw [style={blue_edge}, in=180, out=0, looseness=0.50] (93.center) to (103.center);
		\draw [style={blue_edge}, in=-180, out=0, looseness=0.50] (95.center) to (102.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Coding.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (4.25, 0) {};
		\node [style=none] (2) at (1.75, 0) {};
		\node [style=none] (3) at (2.75, 0.5) {$\displaystyle{E_{p}}$};
		\node [style=none] (5) at (0, -1) {};
		\node [style=none] (6) at (0, -3.75) {};
		\node [style=none] (7) at (-1, -2.5) {$\displaystyle{E_{B}}$};
		\node [style=none] (9) at (0.25, 0) {$ \ket{n\, m}$};
		\node [style=none] (10) at (7.75, 0) {$ \mathcal{S}\left(\ket{a}^{\otimes n} \ket{b}^{\otimes m}\right)$};
		\node [style=none] (11) at (0, -4.75) {$\ket{x_{N-1}\ldots x_0}\otimes\ket{y_{M-1}\ldots y_0}$};
		\node [style=none] (12) at (6, -1) {};
		\node [style=none] (13) at (3, -4) {};
		\node [style=none] (14) at (6.5, -2.75) {$\displaystyle{E_{p}\circ E_{B}^{-1}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (2.center) to (1.center);
		\draw [style=arrow] (5.center) to (6.center);
		\draw [style=arrow] (13.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

